Sample Efficient Demonstration Selection for In-Context Learning

The in-context learning paradigm with LLMs has been instrumental in advancing a wide range of natural language processing tasks. The selection of few-shot examples (exemplars / demonstration samples) is essential for constructing effective prompts under context-length budget constraints. In this paper, we formulate the exemplar selection task as a top-m best arms identification problem. A key challenge in this setup is the exponentially large number of arms that need to be evaluated to identify the m-best arms. We propose CASE (Challenger Arm Sampling for Exemplar selection), a novel sample-efficient selective exploration strategy that maintains a shortlist of "challenger" arms, which are current candidates for the top-m arms. In each iteration, only one of the arms from this shortlist or the current topm set is pulled, thereby reducing sample complexity and, consequently, the number of LLM evaluations. Furthermore, we model the scores of exemplar subsets (arms) using a parameterized linear scoring function, leading to stochastic linear bandits setting. CASE achieves remarkable efficiency gains of up to 7x speedup in runtime while requiring 7x fewer LLM calls (87% reduction) without sacrificing performance compared to state-of-the-art exemplar selection methods. We release our code and data at https://github.com/kiranpurohit/CASE

==> figures/K_10/CASE.csv <==
simulation,time_taken,time_std,correctness,theta_dist
1,0.6248910427093506,0.0,100.0,1.47232
2,1.2832980155944824,294.5,100.0,1.44274
3,2.659036159515381,714.60121,100.0,1.43454
4,0.8394157886505127,665.043,100.0,1.48092
5,0.9722158908843994,607.76298,100.0,1.47253
6,0.28783297538757324,645.32705,100.0,1.67613
7,0.9827189445495605,599.81967,100.0,1.43074
8,0.1391432285308838,626.71779,100.0,2.00223
9,1.1931109428405762,598.86574,100.0,1.46876
10,1.9085111618041992,641.8861,100.0,1.42901
11,0.7135453224182129,618.58538,100.0,1.44685
12,1.1302940845489502,593.02508,100.0,1.43809
13,2.585904836654663,705.04921,100.0,1.41462
14,0.9074907302856445,682.52917,100.0,1.43386
15,2.81843900680542,779.64512,100.0,1.41885
16,2.064241886138916,778.52696,100.0,1.44955
17,2.329355001449585,786.89331,100.0,1.41449
18,0.3082268238067627,800.95717,100.0,1.53925
19,0.4284999370574951,801.48018,100.0,1.64454
20,0.7988321781158447,786.46044,100.0,1.42128
21,1.7313482761383057,774.19011,100.0,1.43381
22,0.8949739933013916,759.83684,100.0,1.50811
23,1.448112964630127,744.57209,100.0,1.54963
24,3.040637969970703,817.6324,100.0,1.41462
25,1.6601412296295166,804.17226,100.0,1.519
26,0.7613790035247803,795.3813,100.0,1.46422
27,0.9334428310394287,783.90779,100.0,1.48607
28,0.858018159866333,774.35072,100.0,1.4421
29,1.6234381198883057,762.41262,100.0,1.47087
30,1.2596449851989746,749.69324,100.0,1.55867
31,0.5521190166473389,749.32308,100.0,1.44024
32,0.22240304946899414,758.70198,100.0,1.7017
33,0.4873068332672119,757.78613,100.0,1.54668
34,2.1769351959228516,760.64039,100.0,1.4196
35,1.0264067649841309,750.8158,100.0,1.50233
36,0.9750809669494629,741.66343,100.0,1.53787
37,1.0901367664337158,732.18402,100.0,1.42961
38,1.5578539371490479,723.76267,100.0,1.41566
39,0.46731114387512207,724.02723,100.0,1.67385
40,0.5709941387176514,721.79383,100.0,1.54445
41,1.3554120063781738,713.08575,100.0,1.43502
42,0.9631731510162354,705.51025,100.0,1.50172
43,2.213892936706543,709.53137,100.0,1.43291
44,0.9898171424865723,702.68406,100.0,1.51074
45,1.8302767276763916,699.84085,100.0,1.44032
46,0.7377161979675293,695.8054,100.0,1.69626
47,2.3762149810791016,704.62374,100.0,1.42437
48,0.1191859245300293,713.86602,100.0,1.7312
49,0.8816609382629395,708.24475,100.0,1.48704
50,0.33869409561157227,711.05628,100.0,1.54124
51,1.3066508769989014,704.14485,100.0,1.48648
52,0.617542028427124,701.6231,100.0,1.56522
53,2.4763708114624023,712.79796,100.0,1.41468
54,0.15293288230895996,719.32054,100.0,1.68156
55,0.15593600273132324,724.89341,100.0,1.64429
56,0.4543132781982422,724.24544,100.0,1.49584
57,1.7182426452636719,720.85336,100.0,1.43584
58,1.2868149280548096,714.85021,100.0,1.55984
59,1.501438856124878,710.1663,100.0,1.41552
60,0.9173550605773926,705.0559,100.0,1.44587
61,1.18874192237854,699.27235,100.0,1.45456
62,1.4235990047454834,694.08404,100.0,1.47522
63,1.5332067012786865,690.05711,100.0,1.43698
64,1.28904390335083,684.69156,100.0,1.41912
65,0.24317502975463867,688.34522,100.0,1.63862
66,0.37372589111328125,689.45093,100.0,1.76072
67,0.8227450847625732,685.4703,100.0,1.74266
68,1.167024850845337,680.41454,100.0,1.44858
69,1.3755402565002441,675.88921,100.0,1.50928
70,1.4494309425354004,671.75407,100.0,1.41438
71,2.139662981033325,675.73102,100.0,1.41889
72,1.4549140930175781,671.57846,100.0,1.44279
73,0.6695451736450195,669.32827,100.0,1.87979
74,1.0210151672363281,664.94472,100.0,1.4522
75,1.1481819152832031,660.50669,100.0,1.5839
76,0.9381198883056641,656.64304,100.0,1.55108
77,1.1222889423370361,652.36771,100.0,1.42667
78,0.5699050426483154,651.29049,100.0,1.70763
79,1.340872049331665,647.41,100.0,1.43373
80,2.5246529579162598,662.60831,100.0,1.41448
81,1.3643510341644287,658.77464,100.0,1.41531
82,0.763383150100708,656.45654,100.0,1.43522
83,1.386686086654663,652.78446,100.0,1.65678
84,1.140516996383667,648.97155,100.0,1.41423
85,1.5726120471954346,646.63131,100.0,1.43853
86,1.1555380821228027,642.87668,100.0,1.4271
87,0.8933048248291016,640.04491,100.0,1.61627
88,0.7444808483123779,638.22271,100.0,1.47695
89,0.9324939250946045,635.17756,100.0,1.59553
90,1.0775551795959473,631.79749,100.0,1.41547
91,3.1307880878448486,656.59559,100.0,1.44754
92,0.8005919456481934,654.33068,100.0,1.46706
93,0.6182100772857666,653.14055,100.0,1.53065
94,1.1568951606750488,649.69187,100.0,1.44038
95,0.9372076988220215,646.75412,100.0,1.49969
96,2.160224199295044,649.90169,100.0,1.41427
97,1.8829879760742188,649.67067,100.0,1.46276
98,2.2718350887298584,655.27885,100.0,1.4207
99,0.7612490653991699,653.36478,100.0,1.45493
100,2.587918996810913,662.41382,100.0,1.42992


==> figures/K_10/LinGIFA.csv <==
simulation,time_taken,time_std,correctness,theta_dist
1,1.4654700756072998,0.0,100.0,1.95034
2,6.274585008621216,605.5,100.0,1.43683
3,5.622702121734619,536.96079,100.0,1.42059
4,2.723273992538452,498.7958,100.0,1.64338
5,3.4889328479766846,449.13365,100.0,1.4531
6,13.33212423324585,965.7984,100.0,1.41497
7,2.8053672313690186,923.73419,100.0,1.62862
8,2.8033111095428467,883.97738,100.0,1.67057
9,2.815537929534912,847.55767,100.0,1.7164
10,5.445014238357544,806.62274,100.0,1.64628
11,10.983491897583008,892.11947,100.0,1.41507
12,2.2659568786621094,878.11564,100.0,1.67495
13,7.568674087524414,860.1068,100.0,1.42358
14,3.745638847351074,833.85352,100.0,1.45756
15,6.6363701820373535,811.49607,100.0,1.43017
16,3.51568603515625,792.06204,100.0,1.55555
17,2.1129679679870605,788.0592,100.0,1.55243
18,3.60276198387146,769.38779,100.0,1.54407
19,5.463356971740723,749.7882,100.0,1.62063
20,4.4035797119140625,731.2281,100.0,1.70172
21,1.4596920013427734,735.87471,100.0,1.82755
22,7.5361857414245605,734.07323,100.0,1.41442
23,0.6939868927001953,747.79525,100.0,1.62871
24,1.7198410034179688,746.37325,100.0,1.64111
25,3.9668140411376953,731.7709,100.0,1.57378
26,3.993433952331543,718.01254,100.0,1.47427
27,7.6862709522247314,719.88651,100.0,1.4231
28,1.5933811664581299,720.42623,100.0,1.6521
29,8.218116998672485,728.09555,100.0,1.43485
30,6.33367919921875,719.57999,100.0,1.46901
31,11.066192865371704,761.17176,100.0,1.44624
32,4.436984062194824,749.42605,100.0,1.43423
33,1.1684942245483398,754.89927,100.0,1.70255
34,0.15282201766967773,768.29188,100.0,3.29658
35,4.178625822067261,757.52941,100.0,1.4486
36,1.2561712265014648,759.63578,100.0,1.99863
37,0.3601410388946533,767.73953,100.0,2.2017
38,3.4082067012786865,758.85297,100.0,1.65595
39,2.6016907691955566,752.57016,100.0,1.45616
40,9.070527791976929,763.48945,100.0,1.47395
41,2.173715829849243,759.54802,100.0,1.51642
42,3.592116117477417,751.27162,100.0,1.49566
43,4.304495811462402,742.53376,100.0,1.45728
44,4.332993030548096,734.06636,100.0,1.49408
45,4.660831928253174,725.89928,100.0,1.42143
46,7.590770244598389,726.58834,100.0,1.44558
47,10.086781978607178,744.92473,100.0,1.41506
48,4.522580862045288,737.14039,100.0,1.6449
49,2.377310037612915,733.76424,100.0,1.82011
50,4.060457944869995,726.53585,100.0,1.45012
51,0.8947610855102539,730.00323,100.0,2.00411
52,3.439793109893799,723.8551,100.0,1.51832
53,8.585362911224365,729.17631,100.0,1.42396
54,2.7081139087677,724.87834,100.0,1.6103
55,0.22839879989624023,731.69289,100.0,3.13602
56,0.9680981636047363,733.78775,100.0,2.0892
57,2.3989131450653076,729.97387,100.0,1.59578
58,3.005234956741333,724.96753,100.0,1.44719
59,0.28914713859558105,729.82986,100.0,2.61183
60,8.51158094406128,735.48143,100.0,1.44519
61,2.446575880050659,731.85345,100.0,1.57565
62,7.73879599571228,733.3979,100.0,1.42887
63,9.110098838806152,741.67581,100.0,1.46802
64,3.01979398727417,737.20293,100.0,1.62489
65,3.268188238143921,732.37563,100.0,1.41702
66,0.5049319267272949,735.85424,100.0,2.03385
67,1.0611350536346436,736.73177,100.0,1.7463
68,8.646811723709106,742.79022,100.0,1.41494
69,3.0422420501708984,738.4322,100.0,2.10005
70,2.0648460388183594,736.09848,100.0,1.80222
71,1.810379981994629,734.44298,100.0,1.54518
72,3.130903959274292,730.05619,100.0,1.52493
73,1.22259521484375,730.16793,100.0,1.68948
74,5.85733699798584,726.93799,100.0,1.47776
75,8.446328163146973,731.31006,100.0,1.41474
76,10.765435695648193,748.53107,100.0,1.46831
77,0.6723237037658691,750.60674,100.0,2.00601
78,6.368222951889038,748.12765,100.0,1.4726
79,7.446612119674683,748.08745,100.0,1.41496
80,2.2430310249328613,745.71501,100.0,1.55531
81,1.6784188747406006,744.48231,100.0,1.63874
82,4.435121297836304,739.92909,100.0,1.63265
83,5.067296028137207,735.71113,100.0,1.52543
84,9.18418836593628,743.05181,100.0,1.4213
85,0.9394118785858154,744.1969,100.0,1.83456
86,3.4008262157440186,740.28951,100.0,1.80768
87,3.0643959045410156,736.81327,100.0,1.41949
88,1.683129072189331,735.75311,100.0,1.56321
89,2.0067038536071777,733.9026,100.0,1.65718
90,4.207303047180176,729.81404,100.0,1.61117
91,4.0459911823272705,725.80067,100.0,1.43287
92,1.8725650310516357,724.40398,100.0,1.59735
93,5.855762958526611,721.59047,100.0,1.52022
94,1.8027141094207764,720.38923,100.0,1.86639
95,1.3867900371551514,720.0898,100.0,1.68463
96,4.309708118438721,716.33203,100.0,1.97596
97,7.780155181884766,718.28411,100.0,1.42728
98,1.6623632907867432,717.50503,100.0,1.8608
99,2.058687925338745,715.92011,100.0,2.13283
100,7.081872940063477,715.58761,100.0,1.42611


==> figures/K_10/LinGapE.csv <==
simulation,time_taken,time_std,correctness,theta_dist
1,4.260722875595093,0.0,100.0,1.50997
2,2.8714959621429443,331.5,100.0,1.44388
3,1.968717098236084,457.52547,100.0,1.49639
4,2.438645124435425,414.57531,100.0,1.45066
5,1.276853084564209,497.78365,100.0,1.52674
6,2.5637800693511963,454.43726,100.0,1.5972
7,2.17822003364563,425.32993,100.0,1.41919
8,1.7604448795318604,418.94921,100.0,1.67815
9,4.228471994400024,497.93733,100.0,1.4326
10,1.4957911968231201,502.63283,100.0,1.53978
11,1.3576529026031494,508.58239,100.0,1.53303
12,2.482675790786743,487.11608,100.0,1.41546
13,3.1699347496032715,481.29998,100.0,1.44576
14,3.258134126663208,474.60648,100.0,1.45199
15,3.20290207862854,467.96855,100.0,1.54949
16,2.2878451347351074,454.5572,100.0,1.89362
17,1.2771649360656738,466.86462,100.0,1.53008
18,1.2643160820007324,475.49496,100.0,1.6259
19,0.8031401634216309,498.51089,100.0,1.60307
20,5.300493001937866,591.54005,100.0,1.45149
21,2.101494073867798,579.32856,100.0,1.58499
22,4.361046075820923,595.6944,100.0,1.43772
23,1.0262410640716553,604.79272,100.0,1.76821
24,5.831348180770874,687.2754,100.0,1.42754
25,6.8206541538238525,795.3521,100.0,1.42007
26,3.5756747722625732,782.11571,100.0,1.50102
27,1.3492529392242432,782.05374,100.0,1.48023
28,4.26704478263855,779.3447,100.0,1.47964
29,0.7842240333557129,789.63182,100.0,1.5629
30,2.6091699600219727,776.67365,100.0,1.41815
31,1.5216209888458252,773.56766,100.0,1.42304
32,2.3849756717681885,761.90505,100.0,1.41561
33,3.5570878982543945,752.85175,100.0,1.4432
34,1.0938611030578613,755.30587,100.0,1.66111
35,1.4146292209625244,753.25836,100.0,1.51714
36,3.317154884338379,743.69058,100.0,1.44628
37,7.04146409034729,820.85147,100.0,1.42434
38,1.635404109954834,815.78582,100.0,1.41633
39,2.611952066421509,805.32673,100.0,1.42944
40,1.2591662406921387,803.6881,100.0,1.65743
41,1.1862528324127197,803.2828,100.0,1.43689
42,5.137901067733765,817.65719,100.0,1.4145
43,4.414786100387573,818.54327,100.0,1.42144
44,3.3058578968048096,809.33641,100.0,1.53065
45,2.7797389030456543,800.30856,100.0,1.44712
46,1.0508038997650146,801.53099,100.0,1.5133
47,1.4856257438659668,798.57836,100.0,1.5843
48,1.311450719833374,798.60761,100.0,1.57043
49,0.18965911865234375,810.26387,100.0,1.84178
50,1.6119039058685303,805.30274,100.0,1.46988
51,1.8209888935089111,799.15939,100.0,1.45075
52,0.03993797302246094,811.02723,100.0,2.08552
53,3.31846284866333,804.93855,100.0,1.51827
54,2.664109945297241,797.47871,100.0,1.45936
55,3.286374807357788,791.53707,100.0,1.45517
56,1.4841699600219727,787.69708,100.0,1.44804
57,3.8611972332000732,785.28112,100.0,1.44202
58,0.1710519790649414,794.43964,100.0,2.13291
59,3.391477108001709,789.1554,100.0,1.42993
60,4.9187867641448975,796.12711,100.0,1.45551
61,0.904137134552002,797.50541,100.0,1.72718
62,2.7372419834136963,791.18972,100.0,1.47185
63,3.412716865539551,786.7665,100.0,1.61907
64,0.3425297737121582,793.11667,100.0,1.73036
65,1.6457030773162842,789.37693,100.0,1.43939
66,2.292591094970703,783.52639,100.0,1.45778
67,3.159595012664795,778.60302,100.0,1.48326
68,4.091539144515991,778.60732,100.0,1.41838
69,3.903144121170044,777.26965,100.0,1.42849
70,2.650719165802002,771.72359,100.0,1.45083
71,1.3666338920593262,770.04794,100.0,1.55637
72,2.8373289108276367,764.73147,100.0,1.41977
73,1.6225459575653076,761.72691,100.0,1.44479
74,7.665954828262329,810.93186,100.0,1.41609
75,0.994797945022583,811.17759,100.0,1.82054
76,0.8062918186187744,812.44755,100.0,1.63268
77,0.765625,813.79938,100.0,1.54739
78,1.7528669834136963,809.8407,100.0,1.47945
79,1.864952802658081,805.59378,100.0,1.50774
80,0.17342495918273926,811.33791,100.0,2.00463
81,0.8795440196990967,811.78978,100.0,1.56557
82,6.191534996032715,835.12673,100.0,1.41888
83,3.4386649131774902,831.36937,100.0,1.52339
84,3.2258288860321045,826.9678,100.0,1.55386
85,1.7608649730682373,823.27856,100.0,1.48791
86,2.361103057861328,818.60695,100.0,1.42769
87,3.741703987121582,816.27466,100.0,1.4208
88,3.47383975982666,812.83391,100.0,1.4808
89,0.5219733715057373,815.73078,100.0,1.78356
90,4.720214128494263,819.56808,100.0,1.42915
91,5.556579113006592,831.32319,100.0,1.41429
92,3.428184986114502,827.76451,100.0,1.42349
93,1.1991209983825684,826.58426,100.0,1.53687
94,2.5515971183776855,822.24346,100.0,1.53214
95,4.333612680435181,822.13586,100.0,1.43703
96,1.6638462543487549,819.39992,100.0,1.56108
97,2.1725380420684814,815.43376,100.0,1.43446
98,5.104629039764404,820.49032,100.0,1.44235
99,2.248709201812744,816.63354,100.0,1.45365
100,1.2704346179962158,815.3542,100.0,1.52118


==> figures/K_20/CASE_time.csv <==
simulation,time_taken,time_std,correctness,theta_dist
1,15.232096195220947,0.0,100.0,1.58912
2,34.89609885215759,5595.0,100.0,1.42112
3,2.1997861862182617,7655.33998,100.0,1.59689
4,53.17175102233887,11009.53668,100.0,1.41813
5,37.26203012466431,10131.41916,100.0,1.5209
6,27.04737687110901,9255.06428,100.0,1.42071
7,22.542892932891846,8645.13198,100.0,1.4352
8,13.454751014709473,8494.2873,100.0,1.43785
9,13.480912208557129,8293.3848,100.0,1.42628
10,73.09906387329102,11536.96189,100.0,1.43388
11,15.843435049057007,11207.45068,100.0,1.52695
12,6.273410081863403,11262.69337,100.0,1.47212
13,42.12754988670349,11112.9643,100.0,1.44029
14,6.0921409130096436,11157.49471,100.0,1.47304
15,20.238903999328613,10810.71365,100.0,1.42426
16,37.44751811027527,10587.7676,100.0,1.42176
17,33.52252912521362,10315.99074,100.0,1.46708
18,11.567171096801758,10229.51442,100.0,1.46717
19,43.00722002983093,10187.52542,100.0,1.43174
20,40.86347484588623,10061.30851,100.0,1.41547
21,16.875631093978882,9900.78,100.0,1.42764
22,10.920795202255249,9858.60301,100.0,1.48181
23,22.0567569732666,9655.51083,100.0,1.45271
24,46.48164701461792,9716.5847,100.0,1.41677
25,2.943073034286499,9890.21851,100.0,1.45634
26,1.2237420082092285,10069.30647,100.0,1.47701
27,26.419403076171875,9884.64632,100.0,1.47345
28,31.410423755645752,9729.68447,100.0,1.51827
29,37.93730282783508,9654.01116,100.0,1.42571
30,37.596896171569824,9573.32431,100.0,1.4182
31,8.79963207244873,9571.28601,100.0,1.47147
32,35.36731004714966,9481.09989,100.0,1.43454
33,8.957934141159058,9475.64069,100.0,1.55118
34,19.493705987930298,9348.8418,100.0,1.43939
35,22.395572900772095,9216.81554,100.0,1.43795
36,17.994510889053345,9110.69167,100.0,1.42557
37,42.450961112976074,9136.10311,100.0,1.43558
38,66.50120377540588,9757.12098,100.0,1.4716
39,13.240793943405151,9703.6628,100.0,1.52091
40,16.19607400894165,9621.17489,100.0,1.41789
41,48.98463296890259,9715.97668,100.0,1.41439
42,13.810297966003418,9664.93217,100.0,1.53909
43,46.013081789016724,9708.49054,100.0,1.41782
44,37.002169132232666,9645.79322,100.0,1.46087
45,2.534925937652588,9752.57433,100.0,1.49614
46,17.390074014663696,9671.81675,100.0,1.51995
47,38.45060873031616,9624.51304,100.0,1.58832
48,29.4341402053833,9527.45948,100.0,1.51964
49,12.863641738891602,9492.14742,100.0,1.41491
50,36.75349688529968,9434.16994,100.0,1.48222
51,28.61812400817871,9342.53471,100.0,1.59681
52,3.570326089859009,9423.98561,100.0,1.46797
53,5.845096826553345,9462.26656,100.0,1.44593
54,39.37688708305359,9440.0703,100.0,1.45006
55,55.579495906829834,9645.45688,100.0,1.43326
56,38.175869941711426,9606.32898,100.0,1.43635
57,62.45746612548828,9910.36279,100.0,1.42506
58,8.44875192642212,9921.55998,100.0,1.64657
59,5.002109050750732,9967.66861,100.0,1.47095
60,20.153937101364136,9893.82779,100.0,1.43184
61,40.06060218811035,9865.37709,100.0,1.51367
62,40.8174090385437,9841.34243,100.0,1.41422
63,93.39417791366577,10911.50507,100.0,1.41835
64,39.13377094268799,10858.70334,100.0,1.48817
65,18.031539916992188,10797.06205,100.0,1.47304
66,28.488847017288208,10733.81961,100.0,1.46648
67,6.0797340869903564,10740.10833,100.0,1.4787
68,14.444806098937988,10673.61232,100.0,1.46546
69,19.120914936065674,10596.13141,100.0,1.46797
70,23.916290998458862,10527.34703,100.0,1.45037
71,17.02614188194275,10456.36724,100.0,1.41659
72,12.940556049346924,10403.78794,100.0,1.48523
73,1.0121901035308838,10477.35806,100.0,1.42735
74,12.330029010772705,10426.8908,100.0,1.44985
75,5.161442041397095,10438.77738,100.0,1.46868
76,0.21129393577575684,10512.40834,100.0,1.61553
77,33.652101039886475,10525.4281,100.0,1.42017
78,13.393005847930908,10470.47473,100.0,1.43458
79,14.363446235656738,10412.65587,100.0,1.42746
80,9.421830892562866,10380.81618,100.0,1.43308
81,34.42558813095093,10409.10546,100.0,1.41423
82,18.730544090270996,10345.74852,100.0,1.51705
83,41.945297956466675,10328.28932,100.0,1.55989
84,19.583756923675537,10275.94463,100.0,1.43922
85,42.735788106918335,10264.28488,100.0,1.43252
86,74.74543809890747,10620.18594,100.0,1.42859
87,23.6676127910614,10561.08344,100.0,1.46525
88,41.43328619003296,10535.40715,100.0,1.44705
89,10.044041156768799,10530.65272,100.0,1.42487
90,9.815233945846558,10525.08809,100.0,1.5197
91,60.38077998161316,10650.11216,100.0,1.61467
92,3.2230358123779297,10689.79171,100.0,1.4693
93,39.021645069122314,10653.09872,100.0,1.49888
94,58.23913598060608,10750.41472,100.0,1.46285
95,80.13436698913574,11125.10683,100.0,1.43776
96,2.92448091506958,11164.17605,100.0,1.45355
97,33.63900399208069,11111.78805,100.0,1.42324
98,11.048166275024414,11097.83971,100.0,1.76306
99,0.8120379447937012,11149.63656,100.0,1.46598
100,8.749487161636353,11144.75207,100.0,1.41545


==> figures/K_20/LinGIFA.csv <==
simulation,time_taken,time_std,correctness,theta_dist
1,255.57637310028076,0.0,100.0,1.58567
2,284.77116799354553,728.0,100.0,1.47996
3,195.3334081172943,1669.73398,100.0,1.45866
4,430.267441034317,3891.41501,100.0,1.44005
5,283.2116460800171,3484.7073,100.0,1.42461
6,494.38588786125183,4698.73893,100.0,1.4564
7,375.5167751312256,4420.90396,100.0,1.43209
8,166.6149981021881,4799.70707,100.0,1.42495
9,371.6752939224243,4585.17844,100.0,1.55665
10,162.16297221183777,4824.4559,100.0,1.54705
11,255.38545417785645,4639.6024,100.0,1.51566
12,366.1875319480896,4515.12687,100.0,1.41508
13,387.2831087112427,4464.4117,100.0,1.55261
14,128.0328619480133,4780.41027,100.0,1.44301
15,50.0560519695282,5376.8684,100.0,1.66639
16,156.98756194114685,5372.86838,100.0,1.41786
17,114.88944005966187,5466.1844,100.0,1.64685
18,133.52866792678833,5474.86313,100.0,1.53303
19,872.9555661678314,8228.53887,100.0,1.43662
20,277.80591797828674,8020.685,100.0,1.56134
21,171.4860818386078,7905.43313,100.0,1.71222
22,378.93746733665466,7782.22793,100.0,1.44233
23,767.0555551052094,8817.77199,100.0,1.62669
24,220.824951171875,8666.68019,100.0,1.42304
25,124.92245697975159,8638.88655,100.0,1.57469
26,66.04015803337097,8705.00364,100.0,1.47408
27,145.9960868358612,8626.76498,100.0,1.43042
28,1194.242832660675,11416.76376,100.0,1.46956
29,855.7160880565643,12064.31775,100.0,1.41422
30,382.47159600257874,11870.00791,100.0,1.46443
31,165.08584022521973,11754.55166,100.0,1.44866
32,151.1991319656372,11652.30226,100.0,1.58067
33,33.344995975494385,11691.83276,100.0,1.43645
34,696.3083600997925,11868.22139,100.0,1.43586
35,102.75565123558044,11817.89376,100.0,1.62332
36,991.1638977527618,12675.70209,100.0,1.54693
37,635.6718740463257,12708.41365,100.0,1.42189
38,294.2072048187256,12552.43079,100.0,1.52425
39,62.84826588630676,12526.96384,100.0,1.44999
40,219.9838478565216,12370.69764,100.0,1.41691
41,177.52396893501282,12233.54725,100.0,1.42615
42,352.9111099243164,12142.94311,100.0,1.58952
43,275.45555424690247,12005.45666,100.0,1.43817
44,379.8135988712311,11936.94524,100.0,1.41806
45,66.74138379096985,11926.06286,100.0,1.50726
46,333.92465710639954,11825.22613,100.0,1.42876
47,403.3649971485138,11711.75915,100.0,1.45414
48,455.8954050540924,11609.84584,100.0,1.43291
49,394.9604957103729,11493.75332,100.0,1.42129
50,375.2628149986267,11378.94383,100.0,1.44352
51,53.04303503036499,11421.0955,100.0,1.83155
52,541.3407218456268,11372.89201,100.0,1.44793
53,582.6639001369476,11353.02227,100.0,1.49822
54,202.19804692268372,11284.40814,100.0,1.44754
55,515.5591650009155,11227.48618,100.0,1.42628
56,470.8427140712738,11149.95685,100.0,1.5766
57,233.23034501075745,11075.70397,100.0,1.42783
58,132.67938208580017,11056.912,100.0,1.60165
59,342.3881678581238,10963.00439,100.0,1.58894
60,536.9296560287476,10922.83474,100.0,1.41477
61,431.00778102874756,10842.70005,100.0,1.56791
62,102.99059796333313,10849.06218,100.0,1.90967
63,971.4133787155151,11323.26751,100.0,1.41724
64,147.0731542110443,11297.24052,100.0,1.44977
65,605.2283101081848,11295.4089,100.0,1.44053
66,767.8322050571442,11436.81308,100.0,1.55056
67,89.67040681838989,11451.842,100.0,1.42617
68,219.88944697380066,11393.28406,100.0,1.66308
69,327.36747789382935,11311.69531,100.0,1.60159
70,134.4877769947052,11295.32895,100.0,1.47714
71,158.28189778327942,11242.44273,100.0,1.43268
72,189.87824511528015,11173.57585,100.0,1.50237
73,342.5778648853302,11117.09175,100.0,1.41423
74,185.47336602210999,11052.68772,100.0,1.48994
75,124.80065894126892,11016.72663,100.0,1.56158
76,149.87714290618896,10967.05743,100.0,1.46409
77,327.04370379447937,10908.02041,100.0,1.42278
78,185.50221490859985,10847.86562,100.0,1.46598
79,222.16032600402832,10785.31292,100.0,1.45457
80,420.04903507232666,10723.27796,100.0,1.44132
81,332.5590510368347,10657.43009,100.0,1.46033
82,321.9171071052551,10597.00754,100.0,1.50575
83,124.39617323875427,10570.18825,100.0,1.47646
84,446.28813791275024,10597.41238,100.0,1.41505
85,143.31294703483582,10559.92061,100.0,1.51785
86,446.8583459854126,10585.32907,100.0,1.43912
87,351.731241941452,10546.62857,100.0,1.43028
88,276.92513394355774,10487.80921,100.0,1.43914
89,110.9632089138031,10471.4462,100.0,1.44193
90,120.01043009757996,10449.68361,100.0,1.54309
91,417.4086740016937,10427.95921,100.0,1.4247
92,19.09815287590027,10488.38564,100.0,1.6259
93,371.9328918457031,10432.27656,100.0,1.4826
94,552.5381939411163,10416.71491,100.0,1.46275
95,687.3828248977661,10470.86459,100.0,1.47075
96,167.6267442703247,10452.73572,100.0,1.45071
97,396.69901418685913,10400.1548,100.0,1.44331
98,355.1029438972473,10346.95702,100.0,1.4262
99,748.0351271629333,10524.87133,100.0,1.42108
100,13.257944107055664,10582.7462,100.0,2.06711


==> figures/K_20/LinGapE.csv <==
simulation,time_taken,time_std,correctness,theta_dist
1,345.29670095443726,0.0,100.0,1.41887
2,180.22099709510803,7516.5,100.0,1.44815
3,144.64963912963867,7919.67815,100.0,1.64325
4,176.95600414276123,7084.90842,100.0,1.53065
5,47.92757606506348,8748.12567,100.0,1.42573
6,267.156934261322,9415.03952,100.0,1.42235
7,191.3773410320282,9026.50486,100.0,1.42832
8,235.35162806510925,8500.02597,100.0,1.42834
9,156.9434711933136,8207.32156,100.0,1.49858
10,242.65448093414307,7833.70832,100.0,1.42587
11,121.45721197128296,7846.6625,100.0,1.43148
12,167.65283632278442,7564.48594,100.0,1.4401
13,69.71257090568542,7949.45764,100.0,1.4316
14,100.14619493484497,7959.234,100.0,1.43285
15,36.16774082183838,8422.48217,100.0,1.45746
16,190.93814182281494,8164.24097,100.0,1.42675
17,115.86342096328735,8015.92673,100.0,1.41776
18,136.29014563560486,7823.83516,100.0,1.65518
19,208.41791105270386,7665.42434,100.0,1.53616
20,309.21174597740173,7990.6795,100.0,1.43542
21,43.8727080821991,8243.86567,100.0,1.43381
22,95.24528384208679,8189.99681,100.0,1.44615
23,24.63748812675476,8468.96876,100.0,1.46435
24,185.56542372703552,8301.28111,100.0,1.43739
25,171.53298592567444,8135.33438,100.0,1.63131
26,7.985757827758789,8454.02373,100.0,1.45598
27,270.9449391365051,8919.94776,100.0,1.5515
28,148.3652000427246,8798.68787,100.0,1.56781
29,76.08227896690369,8700.28941,100.0,1.42758
30,212.38248896598816,8865.97585,100.0,1.53139
31,32.819358825683594,8955.63806,100.0,1.41806
32,180.61118912696838,8936.86,100.0,1.43531
33,101.45340299606323,8807.63464,100.0,1.44596
34,33.513362884521484,8882.14877,100.0,1.43003
35,329.88603711128235,10007.80166,100.0,1.48587
36,148.58977007865906,9887.53605,100.0,1.41966
37,135.77261400222778,9757.72211,100.0,1.44195
38,116.48708915710449,9629.11011,100.0,1.4291
39,30.372496128082275,9700.34769,100.0,1.62716
40,144.06228303909302,9591.50666,100.0,1.44221
41,85.59718680381775,9504.94507,100.0,1.44664
42,119.8557939529419,9391.12632,100.0,1.46866
43,88.52366375923157,9307.39573,100.0,1.51973
44,85.26521706581116,9227.83841,100.0,1.41589
45,64.19410395622253,9189.67788,100.0,1.4231
46,14.951426982879639,9302.93109,100.0,1.45431
47,203.53724884986877,9328.4792,100.0,1.61042
48,409.108243227005,10815.0747,100.0,1.41459
49,137.96762704849243,10708.47036,100.0,1.4708
50,49.42077016830444,10691.19822,100.0,1.43579
51,159.58190894126892,10608.42018,100.0,1.44315
52,179.50464487075806,10560.37952,100.0,1.43138
53,80.43289494514465,10487.89153,100.0,1.43223
54,13.220978021621704,10572.90565,100.0,1.48221
55,165.29022192955017,10504.89335,100.0,1.44532
56,270.183078289032,10737.86464,100.0,1.42853
57,65.91572499275208,10690.22596,100.0,1.43372
58,199.44269704818726,10682.02974,100.0,1.42651
59,169.07417273521423,10618.15518,100.0,1.50064
60,99.01606512069702,10539.86618,100.0,1.4348
61,7.424923896789551,10638.79247,100.0,1.43254
62,41.273558139801025,10641.05085,100.0,1.42081
63,142.5032660961151,10562.6335,100.0,1.44001
64,199.02513003349304,10560.31857,100.0,1.44151
65,152.72744965553284,10490.17201,100.0,1.42872
66,71.4184160232544,10445.47974,100.0,1.51846
67,11.972088098526001,10520.09253,100.0,1.43636
68,124.4249038696289,10442.5519,100.0,1.44383
69,122.96581816673279,10366.72093,100.0,1.4405
70,128.6093192100525,10293.24206,100.0,1.42679
71,173.18783497810364,10254.15251,100.0,1.41913
72,214.91635990142822,10280.2693,100.0,1.42158
73,60.41583776473999,10255.04657,100.0,1.4287
74,121.30401492118835,10195.44772,100.0,1.42217
75,387.78425002098083,10401.43822,100.0,1.4228
76,172.35196995735168,10332.79681,100.0,1.4312
77,39.75856018066406,10365.03336,100.0,1.4664
78,261.9211618900299,10344.08608,100.0,1.41491
79,12.500931024551392,10418.097,100.0,1.68174
80,356.55370807647705,10535.11049,100.0,1.61506
81,290.7218089103699,10528.5929,100.0,1.43278
82,98.73064112663269,10494.87191,100.0,1.628
83,319.91756796836853,10537.14288,100.0,1.42843
84,64.12046694755554,10537.64478,100.0,1.4225
85,14.60465407371521,10601.89727,100.0,1.46697
86,149.15283513069153,10543.25981,100.0,1.42295
87,83.5960259437561,10521.3078,100.0,1.48316
88,66.31965374946594,10514.90959,100.0,1.61463
89,10.403582096099854,10576.34877,100.0,1.44721
90,435.89962100982666,10831.8486,100.0,1.42754
91,202.20536708831787,10776.12372,100.0,1.42576
92,351.41801595687866,10852.74562,100.0,1.43957
93,291.8661732673645,10852.8085,100.0,1.4373
94,23.944708824157715,10894.10388,100.0,1.42591
95,238.13230681419373,10849.48777,100.0,1.57463
96,178.7327811717987,10792.85132,100.0,1.52423
97,228.32255101203918,10748.29299,100.0,1.42364
98,170.0981318950653,10693.56897,100.0,1.45281
99,109.42760610580444,10658.88298,100.0,1.48265
100,90.64671492576599,10635.53061,100.0,1.42121


==> figures/K_7/CASE_time.csv <==
simulation,time_taken,time_std,correctness,theta_dist
1,0.1533980369567871,0.0,100.0,1.47635
2,0.24054884910583496,34.5,100.0,1.98355
3,0.22252202033996582,29.48823,100.0,1.49794
4,0.16084671020507812,28.98599,100.0,1.41586
5,0.13141131401062012,31.50492,100.0,1.56078
6,0.3354980945587158,42.56531,100.0,1.42188
7,0.6218001842498779,114.48233,100.0,1.45672
8,0.44820523262023926,114.8248,100.0,1.74731
9,0.4389660358428955,113.70332,100.0,1.60061
10,0.18246793746948242,110.81859,100.0,1.61995
11,0.19724369049072266,107.31101,100.0,1.42863
12,0.07352399826049805,110.81977,100.0,1.57732
13,0.1281888484954834,109.54899,100.0,1.41635
14,0.34754419326782227,107.16657,100.0,1.43473
15,0.09085702896118164,107.87256,100.0,2.70104
16,0.20045900344848633,104.75835,100.0,1.41489
17,0.06419491767883301,106.15087,100.0,1.70791
18,0.19570517539978027,103.33973,100.0,1.43391
19,0.10948729515075684,102.48973,100.0,1.41422
20,0.07972931861877441,102.50541,100.0,1.61624
21,0.26061272621154785,100.23614,100.0,1.7077
22,0.16058897972106934,98.35213,100.0,1.72417
23,0.23043513298034668,96.20923,100.0,2.04688
24,0.14356708526611328,94.80066,100.0,1.41438
25,0.3654179573059082,95.36289,100.0,1.46772
26,0.24211668968200684,93.5668,100.0,1.52931
27,0.17299222946166992,92.03995,100.0,1.42221
28,0.24009180068969727,90.42098,100.0,1.46726
29,0.2321159839630127,88.85999,100.0,1.54129
30,0.12293076515197754,88.301,100.0,1.4366
31,0.15957903861999512,87.19673,100.0,1.41525
32,0.36118507385253906,87.54828,100.0,1.58722
33,0.562075138092041,96.06903,100.0,1.48738
34,0.4675710201263428,98.89768,100.0,1.4406
35,0.09649467468261719,98.95066,100.0,1.74672
36,0.14246296882629395,98.17288,100.0,1.42262
37,0.14555811882019043,97.34839,100.0,1.43384
38,0.1767423152923584,96.23925,100.0,1.45077
39,0.13502216339111328,95.65456,100.0,1.47716
40,0.2170720100402832,94.45596,100.0,1.41605
41,0.1406571865081787,93.76794,100.0,1.42938
42,0.5390617847442627,98.66675,100.0,1.45226
43,0.22446107864379883,97.51354,100.0,1.43698
44,0.27444982528686523,96.54328,100.0,1.41423
45,0.14444279670715332,95.90678,100.0,1.8362
46,0.25240087509155273,94.92325,100.0,1.4583
47,0.25740790367126465,93.96921,100.0,1.53561
48,0.22250699996948242,93.10459,100.0,1.48959
49,0.24463582038879395,92.16446,100.0,1.5206
50,0.14295578002929688,91.65746,100.0,1.41444
51,0.27248096466064453,90.78394,100.0,1.41954
52,0.2082509994506836,89.96532,100.0,1.85848
53,0.07649898529052734,90.52738,100.0,1.96095
54,0.5524659156799316,93.42251,100.0,1.4273
55,0.0960390567779541,93.44558,100.0,1.8429
56,0.25381898880004883,92.64996,100.0,1.60793
57,0.0904231071472168,92.71596,100.0,2.04793
58,0.23403501510620117,91.91342,100.0,1.62026
59,0.20294809341430664,91.16598,100.0,1.53231
60,0.18376708030700684,90.47004,100.0,1.41455
61,0.11662101745605469,90.26674,100.0,1.57253
62,0.36688709259033203,90.57382,100.0,1.46244
63,0.10475277900695801,90.46643,100.0,1.42165
64,0.14439702033996582,90.01449,100.0,1.44077
65,0.31676697731018066,89.76994,100.0,1.54384
66,0.06123208999633789,90.19069,100.0,1.90338
67,0.11276412010192871,90.00565,100.0,1.491
68,0.3766939640045166,90.4779,100.0,1.49211
69,0.1750941276550293,89.89617,100.0,1.46902
70,0.09401321411132812,89.89604,100.0,1.44853
71,0.1573927402496338,89.39294,100.0,1.61011
72,0.7255189418792725,98.88812,100.0,1.50201
73,0.42000412940979004,99.62789,100.0,1.48274
74,0.08725881576538086,99.6212,100.0,1.64469
75,0.11492490768432617,99.36318,100.0,1.58454
76,0.17727398872375488,98.82556,100.0,1.62921
77,0.1257939338684082,98.49075,100.0,1.44108
78,0.2726411819458008,97.96097,100.0,1.67039
79,0.16217875480651855,97.44936,100.0,1.94667
80,0.12017607688903809,97.15868,100.0,1.50689
81,0.5302920341491699,99.51084,100.0,1.42129
82,0.14969515800476074,99.11941,100.0,1.44335
83,0.36143016815185547,99.11051,100.0,1.45076
84,0.142503023147583,98.74962,100.0,1.68335
85,0.18390822410583496,98.21172,100.0,1.50855
86,0.3346230983734131,98.05193,100.0,1.48601
87,0.18116211891174316,97.53288,100.0,1.50358
88,0.4115452766418457,97.96905,100.0,1.44626
89,0.14658212661743164,97.63814,100.0,1.44145
90,0.35178279876708984,97.49646,100.0,1.57797
91,0.519805908203125,99.38794,100.0,1.41884
92,0.24373912811279297,98.86991,100.0,1.45645
93,0.17329788208007812,98.46993,100.0,1.47476
94,0.2161409854888916,97.94745,100.0,1.42847
95,0.3164181709289551,97.47866,100.0,1.46256
96,0.10684013366699219,97.43137,100.0,1.58206
97,0.08823227882385254,97.47756,100.0,1.88485
98,0.08842110633850098,97.49095,100.0,1.73672
99,0.3148159980773926,97.2064,100.0,1.44441
100,0.25410985946655273,96.71919,100.0,1.41863


==> figures/K_7/LinGIFA.csv <==
simulation,time_taken,time_std,correctness,theta_dist
1,0.7039909362792969,0.0,100.0,1.57529
2,0.648749828338623,8.0,100.0,1.42436
3,0.8451488018035889,27.19477,100.0,1.50253
4,0.15382814407348633,85.43821,100.0,2.26352
5,0.20597505569458008,91.15832,100.0,1.95364
6,1.2782869338989258,122.6046,100.0,1.4385
7,0.3444788455963135,118.34333,100.0,1.62092
8,0.3005199432373047,115.07219,100.0,2.04168
9,0.228712797164917,113.50184,100.0,2.00867
10,0.11125707626342773,114.86688,100.0,2.4734
11,0.48114585876464844,109.52278,100.0,1.86156
12,0.4533839225769043,104.874,100.0,1.53326
13,0.6927089691162109,102.63706,100.0,1.42769
14,0.3722350597381592,99.39439,100.0,1.42249
15,0.9280521869659424,102.56003,100.0,1.43355
16,1.0729410648345947,107.65946,100.0,1.41518
17,0.2892181873321533,106.38437,100.0,1.8191
18,0.11692118644714355,107.97068,100.0,2.43225
19,0.42189478874206543,105.32359,100.0,1.59619
20,0.2145700454711914,104.75347,100.0,2.16995
21,1.4156651496887207,120.90151,100.0,1.60823
22,0.32136106491088867,119.05267,100.0,1.58518
23,0.24433207511901855,117.90833,100.0,2.33189
24,0.624035120010376,115.62402,100.0,1.66025
25,0.5332059860229492,113.29501,100.0,1.86519
26,0.38822293281555176,111.39938,100.0,1.41442
27,0.49413299560546875,109.3213,100.0,1.68051
28,0.564795970916748,107.4095,100.0,1.42544
29,0.7245409488677979,106.23362,100.0,1.44432
30,0.1788637638092041,106.501,100.0,2.24507
31,0.46122097969055176,104.80761,100.0,1.78102
32,0.8273520469665527,104.3245,100.0,1.55576
33,0.16813015937805176,104.58482,100.0,2.46064
34,0.6085572242736816,103.17816,100.0,1.91839
35,0.36014509201049805,102.00514,100.0,1.8497
36,0.7406101226806641,101.38247,100.0,1.44692
37,0.6296660900115967,100.22802,100.0,2.12046
38,0.24381804466247559,99.91511,100.0,2.08471
39,0.6508140563964844,98.937,100.0,1.54275
40,0.7531661987304688,98.49426,100.0,1.55278
41,0.18932795524597168,98.74579,100.0,2.12076
42,0.45688390731811523,97.60175,100.0,1.65151
43,0.37105512619018555,96.68344,100.0,1.41642
44,0.3134779930114746,96.00362,100.0,1.64485
45,0.9971420764923096,98.06398,100.0,1.54297
46,0.3352949619293213,97.38462,100.0,1.78933
47,0.757194995880127,97.00526,100.0,1.44078
48,0.6250059604644775,96.0268,100.0,1.80207
49,0.2981529235839844,95.56534,100.0,1.53733
50,0.9482429027557373,96.66519,100.0,1.72685
51,0.8376510143280029,96.83373,100.0,1.45066
52,0.6375889778137207,96.03913,100.0,1.43638
53,1.0053341388702393,97.4429,100.0,1.79539
54,0.2664680480957031,97.25899,100.0,1.52432
55,0.49192190170288086,96.38227,100.0,2.12998
56,0.30469417572021484,95.99187,100.0,1.80901
57,0.20896601676940918,96.09598,100.0,1.65857
58,0.1861429214477539,96.31208,100.0,1.74255
59,1.1140732765197754,98.82075,100.0,1.45662
60,1.0474040508270264,100.42817,100.0,1.46551
61,0.5324270725250244,99.603,100.0,1.71368
62,0.4492671489715576,98.86929,100.0,1.46005
63,0.9126818180084229,99.26679,100.0,1.77623
64,0.7296090126037598,98.8426,100.0,1.62149
65,0.5856237411499023,98.0802,100.0,1.52883
66,0.163038969039917,98.51865,100.0,3.44393
67,0.690356969833374,97.99332,100.0,1.46528
68,0.8059420585632324,97.82476,100.0,1.75346
69,0.3044307231903076,97.55799,100.0,1.99493
70,0.49411511421203613,96.87233,100.0,1.83929
71,0.764552116394043,96.60891,100.0,1.43053
72,0.20355701446533203,96.85255,100.0,1.89533
73,0.1368100643157959,97.3852,100.0,2.29305
74,0.4918527603149414,96.74094,100.0,1.72
75,0.4184911251068115,96.19804,100.0,1.55076
76,0.33158278465270996,95.88138,100.0,1.50542
77,0.8067190647125244,95.84182,100.0,1.43202
78,1.1178550720214844,97.42985,100.0,1.64055
79,0.4524190425872803,96.87392,100.0,1.46502
80,0.5599610805511475,96.27201,100.0,1.87766
81,0.18359613418579102,96.5133,100.0,1.8278
82,0.3792450428009033,96.0704,100.0,1.41784
83,0.8763470649719238,96.31238,100.0,1.55154
84,0.39772796630859375,95.8523,100.0,1.73138
85,0.3828768730163574,95.43167,100.0,1.62341
86,0.7753169536590576,95.25079,100.0,1.71269
87,0.7965691089630127,95.18546,100.0,1.46224
88,0.5182290077209473,94.6461,100.0,1.49123
89,0.30617594718933105,94.4447,100.0,1.86043
90,0.5563838481903076,93.92307,100.0,1.92743
91,1.6842732429504395,101.56948,100.0,1.7498
92,1.0224940776824951,102.32746,100.0,1.41831
93,0.6577250957489014,101.8465,100.0,1.55525
94,0.1876969337463379,102.01938,100.0,2.50847
95,0.27056193351745605,101.88091,100.0,1.59554
96,0.30072593688964844,101.81098,100.0,1.63132
97,0.598930835723877,101.31046,100.0,1.50955
98,0.2689859867095947,101.1854,100.0,1.74814
99,0.3428211212158203,100.86234,100.0,1.97212
100,0.9233090877532959,101.17245,100.0,1.53142


==> figures/K_7/LinGapE.csv <==
simulation,time_taken,time_std,correctness,theta_dist
1,0.6002011299133301,0.0,100.0,1.5222
2,0.44122982025146484,52.0,100.0,1.58587
3,0.46367907524108887,46.65,100.0,1.43963
4,0.11343097686767578,119.74843,100.0,1.56236
5,0.24048280715942383,115.2302,100.0,1.42379
6,0.20569992065429688,113.30698,100.0,1.74278
7,0.3182201385498047,105.03605,100.0,1.41511
8,0.5045890808105469,105.8412,100.0,1.50096
9,0.21962189674377441,106.44224,100.0,1.45814
10,0.5538609027862549,110.70271,100.0,1.46221
11,0.5018560886383057,109.17966,100.0,1.43222
12,0.27561306953430176,106.29319,100.0,1.4909
13,0.30275821685791016,102.7322,100.0,1.52584
14,0.30303192138671875,99.57584,100.0,1.41862
15,0.09314298629760742,106.23726,100.0,1.44182
16,0.08339095115661621,111.58573,100.0,1.75549
17,0.1307237148284912,112.65395,100.0,1.68801
18,0.17918801307678223,111.3916,100.0,1.41972
19,0.29921913146972656,108.42131,100.0,1.42234
20,0.27173304557800293,105.79107,100.0,1.63773
21,0.0802621841430664,108.29309,100.0,1.60876
22,0.18627309799194336,107.08139,100.0,1.50159
23,0.29070496559143066,104.72997,100.0,1.41448
24,0.24328899383544922,102.91393,100.0,1.70586
25,0.290269136428833,100.83917,100.0,1.6095
26,0.20032167434692383,99.50115,100.0,1.41442
27,0.31487393379211426,97.75106,100.0,1.47324
28,0.4646620750427246,98.82428,100.0,1.44951
29,0.21484708786010742,97.53127,100.0,1.6089
30,0.46425390243530273,98.47515,100.0,1.45546
31,0.1358473300933838,98.7126,100.0,1.42144
32,0.3043549060821533,97.18482,100.0,1.76448
33,0.10715794563293457,98.00652,100.0,1.60555
34,0.4778249263763428,99.34788,100.0,1.75293
35,0.2877380847930908,97.91836,100.0,1.47511
36,0.3572690486907959,96.86214,100.0,1.75048
37,0.11673402786254883,97.47173,100.0,1.41436
38,0.29230499267578125,96.18208,100.0,1.43433
39,0.11853790283203125,96.68971,100.0,1.42022
40,0.12613391876220703,97.0854,100.0,1.44767
41,0.04233503341674805,99.05894,100.0,2.16591
42,0.3671391010284424,98.34126,100.0,1.43997
43,0.5612761974334717,101.46802,100.0,1.60025
44,0.16047406196594238,101.10682,100.0,1.50924
45,0.19132590293884277,100.38273,100.0,1.79465
46,0.28406190872192383,99.28852,100.0,1.58659
47,0.456636905670166,99.34664,100.0,1.53211
48,0.07620096206665039,100.29393,100.0,1.6564
49,0.23482990264892578,99.33977,100.0,1.49183
50,0.0902547836303711,99.90235,100.0,1.98205
51,0.1280193328857422,99.84956,100.0,1.47801
52,0.2528369426727295,98.91644,100.0,1.66443
53,0.15207386016845703,98.57955,100.0,1.52529
54,0.19386601448059082,98.1352,100.0,1.60427
55,0.10010385513305664,98.44619,100.0,1.63699
56,0.3537161350250244,97.63909,100.0,1.50677
57,0.5281410217285156,99.54598,100.0,1.42761
58,0.259796142578125,98.71372,100.0,1.44794
59,0.19205093383789062,98.11473,100.0,1.495
60,0.05994391441345215,98.96228,100.0,1.93896
61,0.12607192993164062,98.85568,100.0,1.41912
62,0.3882169723510742,98.55291,100.0,1.66952
63,0.11190199851989746,98.64017,100.0,1.49713
64,0.32428598403930664,98.03207,100.0,1.71858
65,0.3771398067474365,97.81258,100.0,1.52354
66,0.18918132781982422,97.24625,100.0,1.53468
67,0.3322610855102539,96.71301,100.0,1.71141
68,0.16281390190124512,96.32847,100.0,1.44951
69,0.08138179779052734,96.71744,100.0,1.85462
70,0.2130260467529297,96.11073,100.0,1.50243
71,0.05646395683288574,96.76558,100.0,1.69529
72,0.2014620304107666,96.22275,100.0,1.49229
73,0.2237699031829834,95.58528,100.0,1.48142
74,0.18707990646362305,95.07383,100.0,1.41728
75,0.4294571876525879,95.49386,100.0,1.55995
76,0.24233198165893555,94.86614,100.0,1.44156
77,0.552459716796875,97.19825,100.0,1.89386
78,0.14267492294311523,96.96917,100.0,1.41619
79,0.11931109428405762,96.91064,100.0,1.88274
80,0.14188909530639648,96.69862,100.0,1.50577
81,0.23996496200561523,96.10268,100.0,1.4356
82,0.3499472141265869,95.80964,100.0,1.41472
83,0.4035930633544922,95.95136,100.0,1.46976
84,0.393765926361084,95.9845,100.0,1.421
85,0.3039219379425049,95.49327,100.0,1.41996
86,0.07901906967163086,95.83761,100.0,1.48133
87,0.21187686920166016,95.37075,100.0,1.51043
88,0.27201104164123535,94.83666,100.0,1.43622
89,0.1623518466949463,94.52555,100.0,1.41724
90,0.16503381729125977,94.2084,100.0,1.5829
91,0.28592896461486816,93.72492,100.0,1.42921
92,0.055032968521118164,94.26713,100.0,1.8552
93,0.4158480167388916,94.44243,100.0,1.42813
94,0.3397231101989746,94.15235,100.0,1.43571
95,0.21387028694152832,93.69271,100.0,1.48949
96,0.1111760139465332,93.71806,100.0,1.42446
97,0.3892388343811035,93.7099,100.0,1.60218
98,0.10054826736450195,93.84357,100.0,1.65682
99,0.2394256591796875,93.38123,100.0,1.545
100,0.43350791931152344,93.64812,100.0,1.69996

